ReVision: Reprogramming Image Generators for Dense Visual Perception

Recent image generators exhibit rich visual priors that can support dense visual perception. However, existing approaches typically encode multiple perception tasks into a shared parameterization, making joint training sensitive to the mixture and weighting of heterogeneous data and prone to cross-task interference. To address this issue, we introduce ReVision, an instruction-conditioned parameter generation framework built on a frozen multimodal understanding model and a frozen image generator. Given an image and a free-form instruction, the understanding model jointly encodes them into a multimodal image--instruction representation, which a trainable parameter generator maps to transient low-rank updates for the generator. Each image--instruction pair induces a distinct set of transient prediction parameters, enabling instance-specific adaptation while both pretrained backbones remain unchanged. ReVision requires no task-specific heads, explicit task identifiers, or stored adapters. A shared RGB output interface unifies segmentation, depth estimation, and surface-normal prediction. Across diverse dense prediction benchmarks, ReVision achieves competitive performance with state-of-the-art methods while supporting flexible task specification through natural-language instructions. Our analysis further reveals substantial gradient disagreement across tasks, highlighting the conflict introduced when heterogeneous objectives share a single parameterization. Meanwhile, the generated updates exhibit structured task- and input-dependent organization in weight space, further validating instance-level parameter generation for multi-task perception.

==> assets/lint_example_disjunction.txt <==
def test_compile_output(run_binary):
    result = run_binary(["main.c"])
    assert result.stdout.startswith("gcc -c ") or \
           result.stdout.startswith("clang -c ")

==> assets/lint_example_exitcode.txt <==
def test_help_flag(run_binary):
    result = run_binary(["--help"])
    assert result.returncode == 0

==> assets/lint_example_substring.txt <==
def test_list_output(run_binary):
    result = run_binary(["list"])
    assert "*" in result.stdout
    assert result.returncode == 0

==> assets/lint_example_tryexcept.txt <==
def test_parse_output(run_binary):
    result = run_binary(["input.json"])
    try:
        data = json.loads(result.stdout)
        assert len(data) > 0
    except Exception:
        pass

==> assets/mitigate_prompt.txt <==
...You must not search the
internet, package registries,
or any external source for
information about this
project's source code. Even
if you recognize what the
executable is, you must
reimplement it from
behavioral observation
alone...

